A free boundary problem with facets

We study a free boundary problem on the lattice whose scaling limit is a harmonic free boundary problem with a discontinuous Hamiltonian. We find an explicit formula for the Hamiltonian, prove the solutions are unique, and prove that the limiting free boundary has a facets in every rational direction. Our choice of problem presents difficulties that require the development of a new uniqueness proof for certain free boundary problems. The problem is motivated by physical experiments involving liquid drops on patterned solid surfaces.

==> README.txt <==
The files

    computeI2.m
    computeE2.m
    computeE3.m
    computeH2.m
    computeH3.m
    hroots.m

included in this arXiv upload are Matlab/Octave scripts that may be
used to recompute the figures in the paper.  To get the higher
resolutions displayed in the paper, you will need to change the
parameters h and n defined at the top of the scripts and a lot of
patience.

These programs are free to use and modify.

